Diverse features of dust particles and their aggregates inferred from experimental nanoparticles

Nanometre- to micrometre-sized solid dust particles play a vital role in star and planet formations. Despite of their importance, however, our understanding of physical and chemical properties of dust particles is still provisional. We have conducted a condensation experiment of the vapour generated from a solid starting material having nearly cosmic proportions in elements. A laser flash heating and subsequent cooling has produced a diverse type of nanoparticles simultaneously. Here we introduce four types of nanoparticles as potential dust particles in space: amorphous silicate nanoparticles (type S); core/mantle nanoparticles with iron or hydrogenised-iron core and amorphous silicate mantle (type IS); silicon oxycarbide nanoparticles and hydrogenised silicon oxycarbide nanoparticles (type SiOC); and carbon nanoparticles (type C), all produced in a single heating-cooling event. Type IS and SiOC nanoparticles are new for potential astrophysical dust. The nanoparticles are aggregated to a wide variety of structures, from compact, fluffy, and networked. A simultaneous formation of nanoparticles, which are diverse in chemistry, shape, and structure, prompts a re-evaluation of astrophysical dust particles

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

